JPPO: Joint Power and Prompt Optimization for Accelerated Large Language Model Services

Large Language Models (LLMs) have demonstrated remarkable capabilities in various tasks, leading to their increasing deployment in wireless networks for a wide variety of user services. However, the growing longer prompt setting highlights the crucial issue of computational resource demands and huge communication load. To address this challenge, we propose Joint Power and Prompt Optimization (JPPO), a framework that combines Small Language Model (SLM)-based prompt compression with wireless power allocation optimization. By deploying SLM at user devices for prompt compression and employing Deep Reinforcement Learning for joint optimization of compression ratio and transmission power, JPPO effectively balances service quality with resource efficiency. Experimental results demonstrate that our framework achieves high service fidelity and low bit error rates while optimizing power usage in wireless LLM services. The system reduces response time by about 17%, with the improvement varying based on the length of the original prompt.

==> others/print_data.txt <==
Episode 0/20000, Avg Reward: 1.58, Avg Fidelity: 0.65, Avg BER: 0.2868, Avg Power: 5.50, Epsilon: 0.99
<ipython-input-2-97edca4cca3c>:164: DeprecationWarning: In future, it will be an error for 'np.bool_' scalars to be interpreted as an index
  dones = torch.BoolTensor(dones).to(device)
Episode 100/20000, Avg Reward: 9.53, Avg Fidelity: 0.83, Avg BER: 0.1929, Avg Power: 4.23, Epsilon: 0.60
Episode 200/20000, Avg Reward: 13.53, Avg Fidelity: 0.81, Avg BER: 0.1786, Avg Power: 4.71, Epsilon: 0.37
Episode 300/20000, Avg Reward: 20.65, Avg Fidelity: 0.69, Avg BER: 0.1759, Avg Power: 5.18, Epsilon: 0.22
Episode 400/20000, Avg Reward: 34.76, Avg Fidelity: 0.65, Avg BER: 0.1279, Avg Power: 5.49, Epsilon: 0.13
Episode 500/20000, Avg Reward: 59.61, Avg Fidelity: 0.64, Avg BER: 0.1159, Avg Power: 5.75, Epsilon: 0.08
Episode 600/20000, Avg Reward: 95.49, Avg Fidelity: 0.65, Avg BER: 0.1321, Avg Power: 4.97, Epsilon: 0.05
Episode 700/20000, Avg Reward: 138.34, Avg Fidelity: 0.65, Avg BER: 0.1466, Avg Power: 5.52, Epsilon: 0.03
Episode 800/20000, Avg Reward: 287.15, Avg Fidelity: 0.70, Avg BER: 0.1038, Avg Power: 5.48, Epsilon: 0.02
Episode 900/20000, Avg Reward: 473.76, Avg Fidelity: 0.77, Avg BER: 0.0865, Avg Power: 5.98, Epsilon: 0.01
Episode 1000/20000, Avg Reward: 597.01, Avg Fidelity: 0.81, Avg BER: 0.0816, Avg Power: 6.12, Epsilon: 0.01
Episode 1100/20000, Avg Reward: 643.86, Avg Fidelity: 0.83, Avg BER: 0.1096, Avg Power: 5.50, Epsilon: 0.01
Episode 1200/20000, Avg Reward: 469.02, Avg Fidelity: 0.86, Avg BER: 0.1454, Avg Power: 5.51, Epsilon: 0.01
Episode 1300/20000, Avg Reward: 541.79, Avg Fidelity: 0.85, Avg BER: 0.1400, Avg Power: 4.97, Epsilon: 0.01
Episode 1400/20000, Avg Reward: 658.96, Avg Fidelity: 0.79, Avg BER: 0.1263, Avg Power: 4.48, Epsilon: 0.01
Episode 1500/20000, Avg Reward: 697.08, Avg Fidelity: 0.85, Avg BER: 0.1391, Avg Power: 4.57, Epsilon: 0.01
Episode 1600/20000, Avg Reward: 678.10, Avg Fidelity: 0.82, Avg BER: 0.1634, Avg Power: 4.07, Epsilon: 0.01
Episode 1700/20000, Avg Reward: 589.49, Avg Fidelity: 0.88, Avg BER: 0.1605, Avg Power: 4.16, Epsilon: 0.01
Episode 1800/20000, Avg Reward: 552.03, Avg Fidelity: 0.90, Avg BER: 0.1372, Avg Power: 4.64, Epsilon: 0.01
Episode 1900/20000, Avg Reward: 688.94, Avg Fidelity: 0.89, Avg BER: 0.1329, Avg Power: 4.09, Epsilon: 0.01
Episode 2000/20000, Avg Reward: 721.90, Avg Fidelity: 0.84, Avg BER: 0.1287, Avg Power: 3.78, Epsilon: 0.01
Episode 2100/20000, Avg Reward: 857.27, Avg Fidelity: 0.90, Avg BER: 0.1177, Avg Power: 4.21, Epsilon: 0.01
Episode 2200/20000, Avg Reward: 773.60, Avg Fidelity: 0.84, Avg BER: 0.1256, Avg Power: 4.11, Epsilon: 0.01
Episode 2300/20000, Avg Reward: 611.86, Avg Fidelity: 0.91, Avg BER: 0.1551, Avg Power: 4.68, Epsilon: 0.01
Episode 2400/20000, Avg Reward: 628.23, Avg Fidelity: 0.92, Avg BER: 0.1814, Avg Power: 4.00, Epsilon: 0.01
Episode 2500/20000, Avg Reward: 636.63, Avg Fidelity: 0.91, Avg BER: 0.1408, Avg Power: 4.46, Epsilon: 0.01
Episode 2600/20000, Avg Reward: 608.82, Avg Fidelity: 0.90, Avg BER: 0.1392, Avg Power: 5.20, Epsilon: 0.01
Episode 2700/20000, Avg Reward: 680.59, Avg Fidelity: 0.75, Avg BER: 0.1258, Avg Power: 4.29, Epsilon: 0.01
Episode 2800/20000, Avg Reward: 592.44, Avg Fidelity: 0.77, Avg BER: 0.1698, Avg Power: 3.26, Epsilon: 0.01
Episode 2900/20000, Avg Reward: 423.43, Avg Fidelity: 0.66, Avg BER: 0.1652, Avg Power: 3.55, Epsilon: 0.01
Episode 3000/20000, Avg Reward: 584.75, Avg Fidelity: 0.72, Avg BER: 0.1456, Avg Power: 4.30, Epsilon: 0.01
Episode 3100/20000, Avg Reward: 510.00, Avg Fidelity: 0.84, Avg BER: 0.1393, Avg Power: 4.86, Epsilon: 0.01
Episode 3200/20000, Avg Reward: 702.63, Avg Fidelity: 0.88, Avg BER: 0.1438, Avg Power: 4.53, Epsilon: 0.01
Episode 3300/20000, Avg Reward: 669.53, Avg Fidelity: 0.93, Avg BER: 0.1416, Avg Power: 4.48, Epsilon: 0.01
Episode 3400/20000, Avg Reward: 826.79, Avg Fidelity: 0.93, Avg BER: 0.1536, Avg Power: 3.60, Epsilon: 0.01
Episode 3500/20000, Avg Reward: 880.14, Avg Fidelity: 0.93, Avg BER: 0.1233, Avg Power: 4.90, Epsilon: 0.01
Episode 3600/20000, Avg Reward: 601.03, Avg Fidelity: 0.92, Avg BER: 0.1069, Avg Power: 6.59, Epsilon: 0.01
Episode 3700/20000, Avg Reward: 673.69, Avg Fidelity: 0.95, Avg BER: 0.1252, Avg Power: 4.48, Epsilon: 0.01
Episode 3800/20000, Avg Reward: 751.37, Avg Fidelity: 0.98, Avg BER: 0.1417, Avg Power: 4.46, Epsilon: 0.01
Episode 3900/20000, Avg Reward: 756.33, Avg Fidelity: 0.96, Avg BER: 0.1341, Avg Power: 4.04, Epsilon: 0.01
Episode 4000/20000, Avg Reward: 699.41, Avg Fidelity: 0.98, Avg BER: 0.1361, Avg Power: 3.91, Epsilon: 0.01
Episode 4100/20000, Avg Reward: 761.35, Avg Fidelity: 0.99, Avg BER: 0.1431, Avg Power: 4.47, Epsilon: 0.01
Episode 4200/20000, Avg Reward: 743.10, Avg Fidelity: 0.99, Avg BER: 0.1217, Avg Power: 5.39, Epsilon: 0.01
Episode 4300/20000, Avg Reward: 820.43, Avg Fidelity: 0.97, Avg BER: 0.1320, Avg Power: 4.90, Epsilon: 0.01
Episode 4400/20000, Avg Reward: 741.17, Avg Fidelity: 0.98, Avg BER: 0.1189, Avg Power: 5.44, Epsilon: 0.01
Episode 4500/20000, Avg Reward: 675.32, Avg Fidelity: 0.98, Avg BER: 0.1328, Avg Power: 5.03, Epsilon: 0.01
Episode 4600/20000, Avg Reward: 731.55, Avg Fidelity: 0.99, Avg BER: 0.1408, Avg Power: 4.39, Epsilon: 0.01
Episode 4700/20000, Avg Reward: 682.35, Avg Fidelity: 0.98, Avg BER: 0.1080, Avg Power: 4.65, Epsilon: 0.01
Episode 4800/20000, Avg Reward: 893.22, Avg Fidelity: 0.98, Avg BER: 0.1180, Avg Power: 4.96, Epsilon: 0.01
Episode 4900/20000, Avg Reward: 821.47, Avg Fidelity: 0.98, Avg BER: 0.1271, Avg Power: 4.94, Epsilon: 0.01
Episode 5000/20000, Avg Reward: 709.83, Avg Fidelity: 0.99, Avg BER: 0.1015, Avg Power: 5.56, Epsilon: 0.01
Episode 5100/20000, Avg Reward: 723.64, Avg Fidelity: 0.99, Avg BER: 0.1245, Avg Power: 4.64, Epsilon: 0.01
Episode 5200/20000, Avg Reward: 607.12, Avg Fidelity: 0.99, Avg BER: 0.1175, Avg Power: 5.05, Epsilon: 0.01
Episode 5300/20000, Avg Reward: 770.66, Avg Fidelity: 1.00, Avg BER: 0.1381, Avg Power: 4.61, Epsilon: 0.01
Episode 5400/20000, Avg Reward: 693.30, Avg Fidelity: 0.98, Avg BER: 0.1744, Avg Power: 4.22, Epsilon: 0.01
Episode 5500/20000, Avg Reward: 715.29, Avg Fidelity: 1.00, Avg BER: 0.1244, Avg Power: 5.19, Epsilon: 0.01
Episode 5600/20000, Avg Reward: 667.04, Avg Fidelity: 0.99, Avg BER: 0.1129, Avg Power: 5.06, Epsilon: 0.01
Episode 5700/20000, Avg Reward: 775.63, Avg Fidelity: 1.00, Avg BER: 0.1250, Avg Power: 4.90, Epsilon: 0.01
Episode 5800/20000, Avg Reward: 551.62, Avg Fidelity: 1.00, Avg BER: 0.1111, Avg Power: 5.33, Epsilon: 0.01
Episode 5900/20000, Avg Reward: 698.09, Avg Fidelity: 0.98, Avg BER: 0.1055, Avg Power: 4.92, Epsilon: 0.01
Episode 6000/20000, Avg Reward: 756.14, Avg Fidelity: 0.97, Avg BER: 0.1573, Avg Power: 3.63, Epsilon: 0.01
Episode 6100/20000, Avg Reward: 773.34, Avg Fidelity: 0.98, Avg BER: 0.1364, Avg Power: 4.73, Epsilon: 0.01
Episode 6200/20000, Avg Reward: 761.76, Avg Fidelity: 0.96, Avg BER: 0.1386, Avg Power: 4.55, Epsilon: 0.01
Episode 6300/20000, Avg Reward: 694.01, Avg Fidelity: 0.95, Avg BER: 0.1068, Avg Power: 5.06, Epsilon: 0.01
Episode 6400/20000, Avg Reward: 742.20, Avg Fidelity: 0.93, Avg BER: 0.1083, Avg Power: 5.25, Epsilon: 0.01
Episode 6500/20000, Avg Reward: 616.96, Avg Fidelity: 0.94, Avg BER: 0.1361, Avg Power: 4.91, Epsilon: 0.01
Episode 6600/20000, Avg Reward: 746.45, Avg Fidelity: 0.91, Avg BER: 0.1112, Avg Power: 5.28, Epsilon: 0.01
Episode 6700/20000, Avg Reward: 802.62, Avg Fidelity: 0.96, Avg BER: 0.1059, Avg Power: 5.79, Epsilon: 0.01
Episode 6800/20000, Avg Reward: 815.67, Avg Fidelity: 0.91, Avg BER: 0.1433, Avg Power: 5.00, Epsilon: 0.01
Episode 6900/20000, Avg Reward: 608.74, Avg Fidelity: 0.90, Avg BER: 0.1211, Avg Power: 4.61, Epsilon: 0.01
Episode 7000/20000, Avg Reward: 873.21, Avg Fidelity: 0.94, Avg BER: 0.0886, Avg Power: 5.11, Epsilon: 0.01
Episode 7100/20000, Avg Reward: 753.77, Avg Fidelity: 0.97, Avg BER: 0.1437, Avg Power: 5.14, Epsilon: 0.01
Episode 7200/20000, Avg Reward: 1018.46, Avg Fidelity: 0.98, Avg BER: 0.0992, Avg Power: 6.11, Epsilon: 0.01
Episode 7300/20000, Avg Reward: 733.99, Avg Fidelity: 0.97, Avg BER: 0.1255, Avg Power: 5.81, Epsilon: 0.01
Episode 7400/20000, Avg Reward: 686.65, Avg Fidelity: 0.86, Avg BER: 0.1203, Avg Power: 4.83, Epsilon: 0.01
Episode 7500/20000, Avg Reward: 654.21, Avg Fidelity: 0.88, Avg BER: 0.1266, Avg Power: 5.37, Epsilon: 0.01
Episode 7600/20000, Avg Reward: 801.81, Avg Fidelity: 0.83, Avg BER: 0.0921, Avg Power: 6.76, Epsilon: 0.01
Episode 7700/20000, Avg Reward: 611.86, Avg Fidelity: 0.94, Avg BER: 0.1261, Avg Power: 5.34, Epsilon: 0.01
Episode 7800/20000, Avg Reward: 664.92, Avg Fidelity: 0.75, Avg BER: 0.1048, Avg Power: 5.83, Epsilon: 0.01
Episode 7900/20000, Avg Reward: 702.61, Avg Fidelity: 0.92, Avg BER: 0.0756, Avg Power: 7.50, Epsilon: 0.01
Episode 8000/20000, Avg Reward: 581.81, Avg Fidelity: 0.87, Avg BER: 0.1325, Avg Power: 5.51, Epsilon: 0.01
Episode 8100/20000, Avg Reward: 599.64, Avg Fidelity: 0.89, Avg BER: 0.0884, Avg Power: 6.75, Epsilon: 0.01
Episode 8200/20000, Avg Reward: 620.22, Avg Fidelity: 0.94, Avg BER: 0.0950, Avg Power: 6.79, Epsilon: 0.01
Episode 8300/20000, Avg Reward: 757.03, Avg Fidelity: 0.98, Avg BER: 0.1047, Avg Power: 6.08, Epsilon: 0.01
Episode 8400/20000, Avg Reward: 732.00, Avg Fidelity: 0.96, Avg BER: 0.1087, Avg Power: 5.53, Epsilon: 0.01
Episode 8500/20000, Avg Reward: 793.95, Avg Fidelity: 0.96, Avg BER: 0.1269, Avg Power: 4.75, Epsilon: 0.01
Episode 8600/20000, Avg Reward: 639.63, Avg Fidelity: 0.89, Avg BER: 0.1492, Avg Power: 5.08, Epsilon: 0.01
Episode 8700/20000, Avg Reward: 634.18, Avg Fidelity: 0.90, Avg BER: 0.1231, Avg Power: 5.07, Epsilon: 0.01
Episode 8800/20000, Avg Reward: 718.61, Avg Fidelity: 0.88, Avg BER: 0.1022, Avg Power: 5.95, Epsilon: 0.01
Episode 8900/20000, Avg Reward: 796.09, Avg Fidelity: 0.81, Avg BER: 0.0990, Avg Power: 5.61, Epsilon: 0.01
Episode 9000/20000, Avg Reward: 621.38, Avg Fidelity: 0.81, Avg BER: 0.0814, Avg Power: 5.50, Epsilon: 0.01
Episode 9100/20000, Avg Reward: 723.97, Avg Fidelity: 0.97, Avg BER: 0.1406, Avg Power: 4.45, Epsilon: 0.01
Episode 9200/20000, Avg Reward: 868.23, Avg Fidelity: 0.93, Avg BER: 0.1096, Avg Power: 5.57, Epsilon: 0.01
Episode 9300/20000, Avg Reward: 769.69, Avg Fidelity: 0.93, Avg BER: 0.0980, Avg Power: 5.77, Epsilon: 0.01
Episode 9400/20000, Avg Reward: 618.16, Avg Fidelity: 0.93, Avg BER: 0.1285, Avg Power: 5.22, Epsilon: 0.01
Episode 9500/20000, Avg Reward: 735.81, Avg Fidelity: 0.93, Avg BER: 0.1382, Avg Power: 4.72, Epsilon: 0.01
Episode 9600/20000, Avg Reward: 822.76, Avg Fidelity: 0.81, Avg BER: 0.1081, Avg Power: 5.37, Epsilon: 0.01
Episode 9700/20000, Avg Reward: 770.71, Avg Fidelity: 0.91, Avg BER: 0.1033, Avg Power: 6.31, Epsilon: 0.01
Episode 9800/20000, Avg Reward: 620.89, Avg Fidelity: 0.93, Avg BER: 0.1034, Avg Power: 5.56, Epsilon: 0.01
Episode 9900/20000, Avg Reward: 611.91, Avg Fidelity: 0.94, Avg BER: 0.1190, Avg Power: 5.35, Epsilon: 0.01
Episode 10000/20000, Avg Reward: 713.32, Avg Fidelity: 0.93, Avg BER: 0.1001, Avg Power: 5.68, Epsilon: 0.01
Episode 10100/20000, Avg Reward: 693.77, Avg Fidelity: 0.97, Avg BER: 0.0883, Avg Power: 6.80, Epsilon: 0.01
Episode 10200/20000, Avg Reward: 686.58, Avg Fidelity: 0.99, Avg BER: 0.0952, Avg Power: 6.83, Epsilon: 0.01
Episode 10300/20000, Avg Reward: 766.59, Avg Fidelity: 0.96, Avg BER: 0.0982, Avg Power: 5.55, Epsilon: 0.01
Episode 10400/20000, Avg Reward: 692.29, Avg Fidelity: 0.95, Avg BER: 0.1149, Avg Power: 5.53, Epsilon: 0.01
Episode 10500/20000, Avg Reward: 715.74, Avg Fidelity: 0.86, Avg BER: 0.1227, Avg Power: 5.18, Epsilon: 0.01
Episode 10600/20000, Avg Reward: 582.53, Avg Fidelity: 0.89, Avg BER: 0.1063, Avg Power: 5.36, Epsilon: 0.01
Episode 10700/20000, Avg Reward: 784.99, Avg Fidelity: 0.96, Avg BER: 0.0886, Avg Power: 5.30, Epsilon: 0.01
Episode 10800/20000, Avg Reward: 688.25, Avg Fidelity: 0.91, Avg BER: 0.0990, Avg Power: 5.19, Epsilon: 0.01
Episode 10900/20000, Avg Reward: 654.79, Avg Fidelity: 0.91, Avg BER: 0.1272, Avg Power: 4.67, Epsilon: 0.01
Episode 11000/20000, Avg Reward: 772.71, Avg Fidelity: 0.85, Avg BER: 0.0943, Avg Power: 5.19, Epsilon: 0.01
Episode 11100/20000, Avg Reward: 740.44, Avg Fidelity: 0.88, Avg BER: 0.1270, Avg Power: 5.20, Epsilon: 0.01
Episode 11200/20000, Avg Reward: 793.45, Avg Fidelity: 0.93, Avg BER: 0.1008, Avg Power: 4.78, Epsilon: 0.01
Episode 11300/20000, Avg Reward: 706.46, Avg Fidelity: 0.92, Avg BER: 0.1037, Avg Power: 5.26, Epsilon: 0.01
Episode 11400/20000, Avg Reward: 765.04, Avg Fidelity: 0.89, Avg BER: 0.0945, Avg Power: 4.85, Epsilon: 0.01
Episode 11500/20000, Avg Reward: 757.33, Avg Fidelity: 0.91, Avg BER: 0.1111, Avg Power: 4.78, Epsilon: 0.01
Episode 11600/20000, Avg Reward: 689.35, Avg Fidelity: 0.97, Avg BER: 0.1201, Avg Power: 4.60, Epsilon: 0.01
Episode 11700/20000, Avg Reward: 695.53, Avg Fidelity: 0.98, Avg BER: 0.1203, Avg Power: 4.83, Epsilon: 0.01
Episode 11800/20000, Avg Reward: 780.42, Avg Fidelity: 0.99, Avg BER: 0.1209, Avg Power: 4.86, Epsilon: 0.01
Episode 11900/20000, Avg Reward: 794.14, Avg Fidelity: 0.95, Avg BER: 0.1129, Avg Power: 5.25, Epsilon: 0.01
Episode 12000/20000, Avg Reward: 814.59, Avg Fidelity: 0.96, Avg BER: 0.1287, Avg Power: 5.20, Epsilon: 0.01
Episode 12100/20000, Avg Reward: 764.31, Avg Fidelity: 0.99, Avg BER: 0.1245, Avg Power: 4.74, Epsilon: 0.01
Episode 12200/20000, Avg Reward: 761.68, Avg Fidelity: 0.98, Avg BER: 0.1168, Avg Power: 4.62, Epsilon: 0.01
Episode 12300/20000, Avg Reward: 857.64, Avg Fidelity: 1.00, Avg BER: 0.0964, Avg Power: 5.52, Epsilon: 0.01
Episode 12400/20000, Avg Reward: 753.26, Avg Fidelity: 0.97, Avg BER: 0.0973, Avg Power: 5.01, Epsilon: 0.01
Episode 12500/20000, Avg Reward: 669.54, Avg Fidelity: 0.94, Avg BER: 0.1262, Avg Power: 4.37, Epsilon: 0.01
Episode 12600/20000, Avg Reward: 763.54, Avg Fidelity: 0.95, Avg BER: 0.1352, Avg Power: 4.06, Epsilon: 0.01
Episode 12700/20000, Avg Reward: 790.48, Avg Fidelity: 0.95, Avg BER: 0.1118, Avg Power: 4.61, Epsilon: 0.01
Episode 12800/20000, Avg Reward: 828.96, Avg Fidelity: 0.94, Avg BER: 0.1407, Avg Power: 4.45, Epsilon: 0.01
Episode 12900/20000, Avg Reward: 689.75, Avg Fidelity: 0.91, Avg BER: 0.1196, Avg Power: 4.93, Epsilon: 0.01
Episode 13000/20000, Avg Reward: 536.00, Avg Fidelity: 0.96, Avg BER: 0.1543, Avg Power: 4.62, Epsilon: 0.01
Episode 13100/20000, Avg Reward: 684.03, Avg Fidelity: 0.88, Avg BER: 0.1630, Avg Power: 4.02, Epsilon: 0.01
Episode 13200/20000, Avg Reward: 617.18, Avg Fidelity: 0.97, Avg BER: 0.1009, Avg Power: 5.30, Epsilon: 0.01
Episode 13300/20000, Avg Reward: 755.07, Avg Fidelity: 0.98, Avg BER: 0.1132, Avg Power: 4.11, Epsilon: 0.01
Episode 13400/20000, Avg Reward: 742.11, Avg Fidelity: 0.95, Avg BER: 0.1089, Avg Power: 4.68, Epsilon: 0.01
Episode 13500/20000, Avg Reward: 764.72, Avg Fidelity: 0.95, Avg BER: 0.1345, Avg Power: 4.46, Epsilon: 0.01
Episode 13600/20000, Avg Reward: 639.09, Avg Fidelity: 0.93, Avg BER: 0.1745, Avg Power: 3.85, Epsilon: 0.01
Episode 13700/20000, Avg Reward: 721.68, Avg Fidelity: 0.95, Avg BER: 0.1337, Avg Power: 5.13, Epsilon: 0.01
Episode 13800/20000, Avg Reward: 804.21, Avg Fidelity: 0.93, Avg BER: 0.1058, Avg Power: 4.68, Epsilon: 0.01
Episode 13900/20000, Avg Reward: 585.33, Avg Fidelity: 0.92, Avg BER: 0.1482, Avg Power: 4.21, Epsilon: 0.01
Episode 14000/20000, Avg Reward: 703.57, Avg Fidelity: 0.96, Avg BER: 0.1193, Avg Power: 4.91, Epsilon: 0.01
Episode 14100/20000, Avg Reward: 748.79, Avg Fidelity: 0.97, Avg BER: 0.1287, Avg Power: 4.60, Epsilon: 0.01
Episode 14200/20000, Avg Reward: 788.74, Avg Fidelity: 0.99, Avg BER: 0.1036, Avg Power: 5.02, Epsilon: 0.01
Episode 14300/20000, Avg Reward: 819.32, Avg Fidelity: 0.98, Avg BER: 0.1361, Avg Power: 4.31, Epsilon: 0.01
Episode 14400/20000, Avg Reward: 813.35, Avg Fidelity: 0.96, Avg BER: 0.1209, Avg Power: 4.17, Epsilon: 0.01
Episode 14500/20000, Avg Reward: 631.24, Avg Fidelity: 0.97, Avg BER: 0.1545, Avg Power: 4.26, Epsilon: 0.01
Episode 14600/20000, Avg Reward: 794.71, Avg Fidelity: 0.91, Avg BER: 0.1278, Avg Power: 4.78, Epsilon: 0.01
Episode 14700/20000, Avg Reward: 769.86, Avg Fidelity: 0.90, Avg BER: 0.1619, Avg Power: 3.88, Epsilon: 0.01
Episode 14800/20000, Avg Reward: 680.17, Avg Fidelity: 0.85, Avg BER: 0.1836, Avg Power: 3.64, Epsilon: 0.01
Episode 14900/20000, Avg Reward: 775.61, Avg Fidelity: 0.92, Avg BER: 0.1957, Avg Power: 3.85, Epsilon: 0.01
Episode 15000/20000, Avg Reward: 683.58, Avg Fidelity: 0.88, Avg BER: 0.1696, Avg Power: 4.02, Epsilon: 0.01
Episode 15100/20000, Avg Reward: 757.87, Avg Fidelity: 0.91, Avg BER: 0.1776, Avg Power: 3.97, Epsilon: 0.01
Episode 15200/20000, Avg Reward: 867.76, Avg Fidelity: 0.96, Avg BER: 0.1672, Avg Power: 3.92, Epsilon: 0.01
Episode 15300/20000, Avg Reward: 429.73, Avg Fidelity: 1.00, Avg BER: 0.1531, Avg Power: 5.12, Epsilon: 0.01
Episode 15400/20000, Avg Reward: 669.05, Avg Fidelity: 1.00, Avg BER: 0.1371, Avg Power: 4.35, Epsilon: 0.01
Episode 15500/20000, Avg Reward: 687.32, Avg Fidelity: 1.00, Avg BER: 0.1965, Avg Power: 3.32, Epsilon: 0.01
Episode 15600/20000, Avg Reward: 657.06, Avg Fidelity: 1.00, Avg BER: 0.1545, Avg Power: 4.08, Epsilon: 0.01
Episode 15700/20000, Avg Reward: 681.86, Avg Fidelity: 0.99, Avg BER: 0.1282, Avg Power: 4.62, Epsilon: 0.01
Episode 15800/20000, Avg Reward: 714.21, Avg Fidelity: 1.00, Avg BER: 0.1194, Avg Power: 4.66, Epsilon: 0.01
Episode 15900/20000, Avg Reward: 834.17, Avg Fidelity: 0.98, Avg BER: 0.1125, Avg Power: 4.54, Epsilon: 0.01
Episode 16000/20000, Avg Reward: 751.17, Avg Fidelity: 0.97, Avg BER: 0.1219, Avg Power: 4.83, Epsilon: 0.01
Episode 16100/20000, Avg Reward: 943.02, Avg Fidelity: 0.99, Avg BER: 0.0964, Avg Power: 4.67, Epsilon: 0.01
Episode 16200/20000, Avg Reward: 757.08, Avg Fidelity: 1.00, Avg BER: 0.1071, Avg Power: 4.47, Epsilon: 0.01
Episode 16300/20000, Avg Reward: 738.70, Avg Fidelity: 0.98, Avg BER: 0.1231, Avg Power: 4.47, Epsilon: 0.01
Episode 16400/20000, Avg Reward: 618.26, Avg Fidelity: 0.98, Avg BER: 0.1462, Avg Power: 4.69, Epsilon: 0.01
Episode 16500/20000, Avg Reward: 683.09, Avg Fidelity: 0.96, Avg BER: 0.1261, Avg Power: 4.38, Epsilon: 0.01
Episode 16600/20000, Avg Reward: 731.11, Avg Fidelity: 0.98, Avg BER: 0.1135, Avg Power: 4.64, Epsilon: 0.01
Episode 16700/20000, Avg Reward: 611.99, Avg Fidelity: 0.97, Avg BER: 0.1161, Avg Power: 4.66, Epsilon: 0.01
Episode 16800/20000, Avg Reward: 641.23, Avg Fidelity: 0.94, Avg BER: 0.1216, Avg Power: 4.30, Epsilon: 0.01
Episode 16900/20000, Avg Reward: 826.83, Avg Fidelity: 0.96, Avg BER: 0.0943, Avg Power: 4.78, Epsilon: 0.01
Episode 17000/20000, Avg Reward: 708.47, Avg Fidelity: 0.96, Avg BER: 0.1167, Avg Power: 5.17, Epsilon: 0.01
Episode 17100/20000, Avg Reward: 834.86, Avg Fidelity: 0.99, Avg BER: 0.0941, Avg Power: 4.89, Epsilon: 0.01
Episode 17200/20000, Avg Reward: 734.15, Avg Fidelity: 0.97, Avg BER: 0.1159, Avg Power: 4.75, Epsilon: 0.01
Episode 17300/20000, Avg Reward: 548.66, Avg Fidelity: 0.95, Avg BER: 0.1274, Avg Power: 4.84, Epsilon: 0.01
Episode 17400/20000, Avg Reward: 733.20, Avg Fidelity: 0.92, Avg BER: 0.1127, Avg Power: 4.53, Epsilon: 0.01
Episode 17500/20000, Avg Reward: 609.19, Avg Fidelity: 0.98, Avg BER: 0.1287, Avg Power: 4.70, Epsilon: 0.01
Episode 17600/20000, Avg Reward: 759.98, Avg Fidelity: 0.98, Avg BER: 0.1129, Avg Power: 4.95, Epsilon: 0.01
Episode 17700/20000, Avg Reward: 774.57, Avg Fidelity: 0.97, Avg BER: 0.1049, Avg Power: 4.72, Epsilon: 0.01
Episode 17800/20000, Avg Reward: 725.70, Avg Fidelity: 0.91, Avg BER: 0.1374, Avg Power: 4.71, Epsilon: 0.01
